Computer Architecture-Aware Optimisation of DNA Analysis Systems

DNA sequencing is revolutionising the field of medicine. DNA sequencers, the machines which perform DNA sequencing, have evolved from the size of a fridge to that of a mobile phone over the last two decades. The cost of sequencing a human genome also has reduced from billions of dollars to hundreds of dollars. Despite these improvements, DNA sequencers output hundreds or thousands of gigabytes of data that must be analysed on computers to discover meaningful information with biological implications. Unfortunately, the analysis techniques have not kept the pace with rapidly improving sequencing technologies. Consequently, even today, the process of DNA analysis is performed on high-performance computers, just as it was a couple of decades ago. Such high-performance computers are not portable. Consequently, the full utility of an ultra-portable sequencer for sequencing in-the-field or at the point-of-care is limited by the lack of portable lightweight analytic techniques. This thesis proposes computer architecture-aware optimisation of DNA analysis software. DNA analysis software is inevitably convoluted due to the complexity associated with biological data. Modern computer architectures are also complex. Performing architecture-aware optimisations requires the synergistic use of knowledge from both domains, (i.e, DNA sequence analysis and computer architecture). This thesis aims to draw the two domains together. In this thesis, gold-standard DNA sequence analysis workflows are systematically examined for algorithmic components that cause performance bottlenecks. Identified bottlenecks are resolved through architecture-aware optimisations at different levels, i.e., memory, cache, register and processor. The optimised software tools are used in complete end-to-end analysis workflows and their efficacy is demonstrated by running on prototypical embedded systems.

==> 6-gpu-abea/include.txt <==
\newif\ifdraft
\drafttrue
\usepackage{xcolor}
\usepackage{algpseudocode} \usepackage{algorithm}

%\@ifpackageloaded{xcolor}{}{\usepackage{xcolor}}
  
\definecolor{darkblue}{rgb}{0,0,0.2}
\newcommand{\hmstart}{ \ifdraft \color{darkblue} \sffamily }
\newcommand{\hmend}{ \color{black} \normalfont \fi }

\definecolor{mygray}{gray}{0.6}
\newcommand{\comment}[1]{\textcolor{red}{#1}}
\newcommand{\todo}[1]{\textcolor{blue}{#1}}
\newcommand{\question}[1]{\textcolor{green}{#1}}
\newcommand{\remove}[1]{\ifdraft\textcolor{gray}{#1} \fi}

\newcommand{\printinfo}{\textbf{Following is visible in the draft mode only. Included for efficiency during collaboration.}\\
\question{This is a question (Use \textbackslash question\{your question\})} \\
\comment{This is a comment (Use \textbackslash comment\{your comment\})} \\
\todo{This is a to do (Use \textbackslash todo\{your to do\})} \\
\remove{This should be removed (Use \textbackslash remove\{your removal\})} \\
\hmstart Please contact the second author for the content in this colour and/or font\ \hmend
}


